A Practical Dynamic Programming Approach to Datalog Provenance Computation

We establish a translation between a formalism for dynamic programming over hypergraphs and the computation of semiring-based provenance for Datalog programs. The benefit of this translation is a new method for computing provenance for a specific class of semirings. Theoretical and practical optimizations lead to an efficient implementation using \textsc{Souffl\'e}, a state-of-the-art Datalog interpreter. Experimental results on real-world data suggest this approach to be efficient in practical contexts, even competing with our previous dedicated solutions for computing provenance in annotated graph databases. The cost overhead compared to plain Datalog evaluation is fairly moderate in many cases of interest.

==> souffle-amie.dat <==
0.650		0.011
1.500		0.012
2.600		0.014
6.800		0.022
14.700		0.036
24.500		0.046
30.000		0.053

==> souffle-iris.dat <==
98		.0440548
177		.0702462
300		.102199
483		.157898
746		.226844
1100		.342248
1610		.481676
2270		.668909
3100		.93822

==> souffle-prov-amie.dat <==
0.650		0.021
1.500		0.047
2.600		0.117
6.800		0.628
14.700		2.994
24.500		8.428
30.000		13.582

==> souffle-prov-iris.dat <==
98		.130727
177		.219424
300		.366074
483		.582248
746		.895707
1100		1.34314
1610		1.94619
2270		2.68867
3100		3.76509
